Learning a Multi-Domain Curriculum for Neural Machine Translation

Most data selection research in machine translation focuses on improving a single domain. We perform data selection for multiple domains at once. This is achieved by carefully introducing instance-level domain-relevance features and automatically constructing a training curriculum to gradually concentrate on multi-domain relevant and noise-reduced data batches. Both the choice of features and the use of curriculum are crucial for balancing and improving all domains, including out-of-domain. In large-scale experiments, the multi-domain curriculum simultaneously reaches or outperforms the individual performance and brings solid gains over no-curriculum training.

==> curve.txt <==
0.0005,-0.00179927982000001,-0.041192293815,3.0265
0.0505,0.000399540242105249,-0.0354696875421053,3.03
0.1005,0.00358228761111109,-0.0279255747222222,3.05555555555556
0.1505,0.00613034541176469,-0.0222627138235294,3.07647058823529
0.2005,0.00794423199999998,-0.0163791953125,3.100625
0.2505,0.00983432213333331,-0.0112153343333333,3.12266666666667
0.3005,0.0117796501428571,-0.00625191578571427,3.14714285714286
0.3505,0.0134873077692308,-0.00132142876923075,3.17153846153846
0.4005,0.0151942666666667,0.00423026141666668,3.17833333333333
0.4505,0.0172642472727273,0.00981931700000002,3.21181818181818
0.5005,0.0189760125,0.015188903,3.245
0.5505,0.021178925,0.0200908944444445,3.26888888888889
0.6005,0.023642698125,0.02575935125,3.29125
0.6505,0.0267504521428571,0.0323084828571429,3.32857142857143
0.7005,0.030024122,0.0402680746666667,3.36833333333333
0.7505,0.0329994724,0.0481024016000001,3.42
0.8005,0.036210458,0.0572703867500001,3.4425
0.8505,0.0411289716666667,0.0657819436666667,3.46666666666667
0.9005,0.046371642,0.0807766490000001,3.56
0.9505,0.054030989,0.100280377,3.59






